LoopWAM: Closed-Loop Generalist Policy Improvement from Deployment Rollouts

Scaling expert demonstrations alone does not enable generalist robot policies to improve from deployment. Real-world rollouts contain successes, suboptimal behavior, and failures: imitating every recorded action can reinforce poor behavior, while filtering out failures discards evidence of physical interactions and their consequences. We introduce LoopWAM, a closed-loop world-action model that learns directly from this full quality spectrum, using rollouts from both itself and other deployed policies. Source-dependent noise sampling unifies behavior learning and action-conditioned world modeling, while quality steering and quality-weighted supervision retain full video supervision across qualities and regulate action imitation. Video and action tokens interact throughout parallel denoising, allowing learned consequences to inform action generation directly. On RoboChallenge Table30-V2, three deployment-and-training rounds raise success from 23.67% to 43.33%, a 19.7-percentage-point gain, with a final score of 56.80. LoopWAM also achieves 94.5% average success on RoboTwin 2.0 and 49.5% overall success on RoboCasa365 without additional embodied pretraining, obtaining the best overall results among the compared methods across all three benchmarks. On challenging shirt folding task, two rounds of deployment-driven improvement after single-task post-training raise success from 13.20% to 55.56%. These results demonstrate closed-loop improvement from mixed-quality experience under both multi-task learning and single-task post-training. Project page: https://loop-wam.github.io/

==> THIRD_PARTY_NOTICES.txt <==
THIRD-PARTY TEMPLATE ATTRIBUTION AND LICENSE

%%%%%%%%%
% Copyright (c) 2024, NVIDIA CORPORATION.  All rights reserved.
% modified from Arxiv RecurrentGemma Tech report
%
% Basic style file for NVIDIA Tech Report papers --
% based on Google DeepMind's style file (see below).
%
% Licence: This template is released under the Creative Commons licence
% Attribution-ShareAlike 4.0 International (CC BY-SA 4.0)
%
% This class allows for several options depending on the preferences of the authors.
% Use it in the following way, with the full set of option possible:
% \documentclass[11pt, a4paper, twocolumn, logo, address, copyright, nonumbering,
% internal]{techreport}
%
% Options:
%    - 11pt: Sets the normal font size of the text. Can be only 10, 11, 12pt.
%    - a4paper: Paper size. Usually would not adjust.
%    - twocolumn: Makes the paper into two column mode; single column by default.
%    - logo: Adds the LoopWAM logo to the top left (local adaptation). No logo included if left out.
%    - address: Add a postal address for correspondence to the bottom footer.
%    - copyright: Add a copyright statement to the first page of the paper in the left footnote
%    - nonumbering: Uses unnumbered sections.
%    - internal: for internal only docs that should not be shared externally.
%           Can only use techreportnumber with this option.
%
% Date of Paper
%   The report is by default given the curren date in the top right. If you want to fix the
%   date: add the date to your preamble with your own date as follows:
%   \renewcommand{\today}{1 January 2000}
%
% Confidentiality
%   Change the confidentiality statement for internal docs by adding this in the preable
%   \renewcommand{\internalonly}{Confidential.}
%
% ----------------
% Licence: This template is released under the Creative Commons licence
% Attribution-ShareAlike 4.0 International (CC BY-SA 4.0)
%
%
% Known issues:
%   - Package todonotes does not work in the abstract
%
% Version history:
% v0.6, Aug 2024 - Modified for NVIDIA Deep Imagination Research unofficial tech report
% v0.5, Aug 2024 - Modified for unofficial NVIDIA Tech Report
% v0.4, Sept 2023 - Update to Google DeepMind unit
% v0.31, May 2019 - Allow corresponding authors without internal option
% v0.3, March 2019 - Math font consistency, better handling of optional arguments
% v0.2, January 2019 - Consistency of fonts, margins, additional notes
% v0.1, December 2018 - Initial version for testing
%
% Ongoing Review
%    We review and improve this regularly.
%    Send comments to shakir@
%
%  DeepMind, London, 2019
%
% %%%%%%%%%%%%%%%


Local modifications: LoopWAM branding, portable font loading, and neutral file names.
The bundled font binaries are unchanged; only their filenames have been renamed.
Their embedded attribution and metadata are preserved.

